Multi-line observations of CH$_{3}$OH, c-C$_{3}$H$_{2}$ and HNCO towards L1544: Dissecting the core structure with chemical differentiation

Pre-stellar cores are the basic unit for the formation of stars and stellar systems. The anatomy of the physical and chemical structures of pre-stellar cores is critical for understanding the star formation process. L1544 is a prototypical pre-stellar core, which shows significant chemical differentiation surrounding the dust peak. We aim to constrain the physical conditions at the different molecular emission peaks. This study allows us to compare the abundance profiles predicted from chemical models together with the classical density structure of Bonnor-Ebert (BE) sphere. We conducted multi-transition pointed observations of CH$_{3}$OH, c-C$_{3}$H$_{2}$ and HNCO with the IRAM 30m telescope, towards the dust peak and the respective molecular peaks of L1544. With non-LTE radiative transfer calculations and a 1-dimensional model, we revisit the physical structure of L1544, and benchmark with the abundance profiles from current chemical models. We find that the HNCO, c-C$_{3}$H$_{2}$ and CH$_{3}$OH lines in L1544 are tracing progressively higher density gas, from $\sim$10$^{4}$ to several times 10$^{5}$ cm$^{-3}$. Particularly, we find that to produce the observed intensities and ratios of the CH$_{3}$OH lines, a local gas density enhancement upon the BE sphere is required. This suggests that the physical structure of an early-stage core may not necessarily follow a smooth decrease of gas density profile locally, but can be intercepted by clumpy substructures surrounding the gravitational center. Multiple transitions of molecular lines from different molecular species can provide a tomographic view of the density structure of pre-stellar cores. The local gas density enhancement deviating from the BE sphere may reflect the impact of accretion flows that appear asymmetric and are enhanced at the meeting point of large-scale cloud structures.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------


==> tab1_l1544.txt <==
  2$_{-1,2}$-1$_{-1,1}$   96.7394   12.5    1.3 
  2$_{0,2}$-1$_{0,1}$   96.7445   20.1   15.4 
   2$_{1,2}$-1$_{1,1}$   96.7555   28.0   31.5 
  3$_{0,3}$-2$_{0,2}$   145.0938   27.1   26.2 
 3$_{-1,3}$-2$_{-1,2}$   145.0974   19.5    4.4 
   3$_{1,3}$-2$_{1,2}$   145.1319   35.0   46.1 
  4$_{0,4}$-4$_{-1,4}$   157.2461   36.3   44.2 
  1$_{0,1}$-1$_{-1,1}$   157.2708   15.4    9.3 
  3$_{0,3}$-3$_{-1,3}$   157.2723   27.1   26.2 
  2$_{0,2}$-2$_{-1,2}$   157.2760   20.1   15.3 
  3$_{0,3}$-2$_{0,2}$   145.1032   13.9   3.95 
  3$_{1,2}$-2$_{2,1}$   145.0896   16.1   10.4 
3$_{3,0}$-2$_{2,1}$   216.2788   19.5   33.7 
 6$_{1,6}$-5$_{0,5}$   217.8221   38.6   70.8 
 4$_{3,2}$-3$_{2,1}$   227.1691   29.1   52.0 
5$_{0,5}$-4$_{0,4}$   109.9058   15.8    5.1 
 6$_{0,6}$-5$_{0,5}$   131.8857   22.1    8.8 
 7$_{0,7}$-6$_{0,6}$   153.8651   29.5   13.9 
 8$_{0,8}$-7$_{0,7}$   175.8437   38.0   21.5 

